An implementation of tensor product patch smoothers on GPU

We present a GPU implementation of vertex-patch smoothers for higher order finite element methods in two and three dimensions. Analysis shows that they are not memory bound with respect to GPU DRAM, but with respect to on-chip scratchpad memory. Multigrid operations are optimized through localization and reorganized local operations in on-chip memory, achieving minimal global data transfer and a conflict free memory access pattern. Performance tests demonstrate that the optimized kernel is at least 2 times faster than the straightforward implementation for the Poisson problem, across various polynomial degrees in 2D and 3D, achieving up to 36% of the peak performance in both single and double precision on Nvidia A100 GPU.

==> Data/2d_3d_tb.dat <==
fe 2d 3d
1 5.602e-01 7.581e-01
2 2.217e+00 1.945e+00
3 2.250e+00 1.934e+00
4 2.406e+00 1.773e+00


==> Data/breakdown_GMRES.dat <==
fe_2d fe_3d sm_2d lL_2d mv_2d vec_2d trans_2d gmres_2d sm_3d_gmres lL_3d_gmres mv_3d_gmres vec_3d_gmres trans_3d_gmres gmres_3d_gmres
2.000e+00 2.000e+00 3.785e+00 2.359e+00 3.646e-01 4.712e-01 7.113e-01 8.454e-01 3.644e+00 8.977e-01 9.726e-01 1.081e+00 2.972e-01 2.002e+00
3.000e+00 3.000e+00 1.941e+00 1.117e+00 2.225e-01 3.077e-01 2.921e-01 8.384e-01 3.127e+00 6.260e-01 4.833e-01 5.706e-01 1.647e-01 1.412e+00
4.000e+00 4.000e+00 1.911e+00 9.919e-01 2.355e-01 3.224e-01 2.017e-01 6.032e-01 3.127e+00 6.264e-01 3.930e-01 4.803e-01 1.551e-01 1.005e+00
5.000e+00 5.000e+00 1.913e+00 1.090e+00 4.654e-01 5.523e-01 1.741e-01 7.467e-01 3.189e+00 6.181e-01 4.188e-01 5.061e-01 1.398e-01 9.583e-01
6.000e+00 6.000e+00 2.086e+00 1.091e+00 4.102e-01 4.974e-01 1.502e-01 6.880e-01 2.696e+00 5.201e-01 3.857e-01 4.510e-01 1.023e-01 8.013e-01
7.000e+00 7.000e+00 1.728e+00 8.329e-01 2.543e-01 3.196e-01 1.041e-01 5.094e-01 3.037e+00 6.253e-01 4.574e-01 5.223e-01 1.131e-01 9.177e-01
8.000e+00 8.000e+00 1.849e+00 8.843e-01 2.959e-01 3.613e-01 1.094e-01 4.828e-01 3.228e+00 6.695e-01 5.141e-01 5.795e-01 1.434e-01 8.824e-01
9.000e+00 0.000e+00 1.954e+00 9.233e-01 3.079e-01 3.732e-01 1.140e-01 4.965e-01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
1.000e+01 0.000e+00 2.055e+00 9.510e-01 2.980e-01 3.633e-01 1.026e-01 4.763e-01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00


==> Data/breakdown_level.dat <==
level l3 l4 l5 l6 l7  l8  l9
2  0.118203  0.118203  0.128949  0.279390  1.418440  10.960671  86.976144
3  0.044232  0.044232  0.057502  0.199045  1.450814  10.792640  87.411536
4  0.000000  0.232342  0.232342  0.325279  1.425031  10.904585  86.880421
5  0.000000  0.108966  0.101183  0.225716  1.509963  10.725405  87.328767
6  0.000000  0.079352  0.079352  0.201026  1.438925  10.712585  87.488758
7  0.000000  0.000000  0.378072  0.420080  1.722327  10.838059  86.641462
8  0.000000  0.000000  0.316957  0.369783  1.413101  10.789752  87.110407

==> Data/breakdown_ratio_2d.dat <==
fe_2d sm_2d lL_2d mv_2d vec_2d trans_2d gmres_2d
2  44.336969     27.636455   4.271088   5.519614     8.332810       9.903063
3  41.135635     23.671229   4.714604   6.521093     6.189987      17.767452
4  44.803744     23.250454   5.521022   7.556921     4.728314      14.139545
5  38.710922     22.057121   9.419143  11.177152     3.523736      15.111926
6  42.370602     22.167223   8.332885  10.103035     3.050683      13.975573
7  46.094734     22.223088   6.785051   8.528369     2.777886      13.590872
8  46.421790     22.205386   7.429544   9.072032     2.747145      12.124103
9  46.875110     22.145666   7.384242   8.951452     2.734146      11.909384
10 48.393617     22.397278   7.018450   8.556894     2.415470      11.218291

==> Data/breakdown_ratio_3d.dat <==
fe_3d sm_3d_gmres lL_3d_gmres mv_3d_gmres vec_3d_gmres trans_3d_gmres gmres_3d_gmres
2 40.968591 10.092263  10.933284  12.157346 3.340772  22.507744
3 48.980773  9.806488   7.571008   8.938474 2.579241  22.124016
4 54.032950 10.825791   6.792202   8.300157 2.680526  17.368374
5 54.695489 10.603031   7.183749   8.681720 2.397405  16.438606
6 54.394364 10.492877   7.782032   9.099742 2.063525  16.167460
7 53.535609 11.022610   8.062474   9.207580 1.994197  16.177530
8 53.649469 11.127525   8.543536   9.630560 2.383327  14.665583

==> Data/breakdown_ratio_q4.dat <==
fe_3d sm_3d_gmres lL_3d_gmres mv_3d_gmres vec_3d_gmres trans_3d_gmres gmres_3d_gmres
1 47.41 10.55 9.32 10.47 3.15 19.06
2 30.63 9.91 13.17 14.79 4.45 26.96

==> Data/kernel_GSF.dat <==
fe_2d fe_3d global_2d separate_2d fused_2d global_3d separate_3d fused_3d
1.000e+00 1.000e+00 2.518e+00 6.319e+00 6.204e+00 2.570e-01 1.829e+00 1.859e+00
2.000e+00 2.000e+00 2.892e+00 6.554e+00 6.592e+00 6.467e-01 2.271e+00 2.251e+00
3.000e+00 3.000e+00 2.941e+00 4.583e+00 4.279e+00 8.921e-01 2.344e+00 2.251e+00
4.000e+00 4.000e+00 2.943e+00 4.547e+00 4.594e+00 1.029e+00 2.418e+00 2.406e+00
5.000e+00 5.000e+00 1.706e+00 4.345e+00 4.219e+00 9.409e-01 2.367e+00 2.367e+00
6.000e+00 6.000e+00 1.778e+00 3.956e+00 3.876e+00 8.141e-01 2.132e+00 2.098e+00
7.000e+00 7.000e+00 2.067e+00 3.542e+00 3.572e+00 6.882e-01 1.955e+00 1.976e+00
8.000e+00 8.000e+00 1.811e+00 3.309e+00 3.308e+00 6.297e-01 1.473e+00 1.571e+00
9.000e+00 0.000e+00 1.717e+00 3.149e+00 3.158e+00 0.000e+00 0.000e+00 0.000e+00
1.000e+01 0.000e+00 1.766e+00 2.685e+00 2.645e+00 0.000e+00 0.000e+00 0.000e+00

==> Data/kernels.dat <==
fe_2d fe_3d fused_2d fused_l_2d fused_bd_2d fused_3d fused_l_3d fused_cf_3d fused_bd_3d
1.000e+00 1.000e+00 4.123e+00 4.284e+00 5.734e+00 1.100e+00 1.092e+00 1.277e+00 2.925e+00
2.000e+00 2.000e+00 4.123e+00 4.139e+00 5.171e+00 1.429e+00 1.519e+00 1.558e+00 2.752e+00
3.000e+00 3.000e+00 2.645e+00 2.668e+00 4.047e+00 1.309e+00 1.404e+00 1.653e+00 1.987e+00
4.000e+00 4.000e+00 2.559e+00 2.575e+00 3.540e+00 1.381e+00 1.422e+00 1.604e+00 1.674e+00
5.000e+00 5.000e+00 2.579e+00 2.626e+00 3.384e+00 1.285e+00 1.313e+00 1.527e+00 1.619e+00
6.000e+00 6.000e+00 2.334e+00 2.416e+00 3.101e+00 1.122e+00 1.195e+00 1.330e+00 1.484e+00
7.000e+00 7.000e+00 2.087e+00 2.192e+00 2.810e+00 9.937e-01 1.003e+00 1.124e+00 1.135e+00
8.000e+00 8.000e+00 1.593e+00 1.709e+00 2.550e+00 6.380e-01 6.677e-01 8.160e-01 9.101e-01
9.000e+00 0.000e+00 1.344e+00 1.433e+00 1.786e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
1.000e+01 0.000e+00 1.295e+00 1.360e+00 1.683e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00


==> Data/patch_per_tb_line.dat <==
dof_3d_78 dof_3d_56 dof_3d_4 dof_3d_3 dof_3d_12 dof_2d_910 dof_2d_8 dof_2d_7 dof_2d_6 dof_2d_5 dof_2d_4 dof_2d_3 dof_2d_2 dof_2d_1 fe_2d_10 fe_2d_9 fe_2d_8 fe_2d_7 fe_2d_6 fe_2d_5 fe_2d_4 fe_2d_3 fe_2d_2 fe_2d_1 fe_3d_8 fe_3d_7 fe_3d_6 fe_3d_5 fe_3d_4 fe_3d_3 fe_3d_2 fe_3d_1
1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 1.000e+00 3.060e+00 3.200e+00 3.410e+00 3.713e+00 4.130e+00 4.580e+00 4.650e+00 4.590e+00 3.780e+00 1.250e+00 1.868e+00 1.987e+00 2.299e+00 2.565e+00 2.416e+00 2.450e+00 2.110e+00 5.760e-01
2.000e+00 2.000e+00 2.000e+00 2.000e+00 2.000e+00 2.000e+00 2.000e+00 2.000e+00 2.000e+00 2.000e+00 2.000e+00 2.000e+00 2.000e+00 2.000e+00 2.240e+00 2.410e+00 2.810e+00 3.310e+00 3.710e+00 4.120e+00 4.910e+00 5.080e+00 4.790e+00 2.470e+00 1.117e+00 1.230e+00 1.496e+00 1.689e+00 2.605e+00 2.570e+00 2.410e+00 1.110e+00
0.000e+00 3.000e+00 3.000e+00 3.000e+00 3.000e+00 0.000e+00 3.000e+00 3.000e+00 3.000e+00 3.000e+00 3.000e+00 3.000e+00 3.000e+00 3.000e+00 0.000e+00 0.000e+00 2.650e+00 2.473e+00 3.390e+00 3.880e+00 4.810e+00 5.160e+00 5.600e+00 3.680e+00 0.000e+00 0.000e+00 1.385e+00 1.584e+00 1.820e+00 1.990e+00 2.520e+00 1.600e+00
0.000e+00 4.000e+00 4.000e+00 4.000e+00 4.000e+00 0.000e+00 0.000e+00 4.000e+00 4.000e+00 4.000e+00 4.000e+00 4.000e+00 4.000e+00 4.000e+00 0.000e+00 0.000e+00 0.000e+00 2.626e+00 3.310e+00 3.810e+00 4.330e+00 5.230e+00 5.600e+00 3.290e+00 0.000e+00 0.000e+00 1.246e+00 1.516e+00 1.789e+00 1.990e+00 2.510e+00 1.160e+00
0.000e+00 0.000e+00 5.000e+00 5.000e+00 5.000e+00 0.000e+00 0.000e+00 0.000e+00 5.000e+00 5.000e+00 5.000e+00 5.000e+00 5.000e+00 5.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 3.190e+00 3.880e+00 4.140e+00 4.500e+00 6.300e+00 4.110e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.668e+00 1.910e+00 2.750e+00 1.320e+00
0.000e+00 0.000e+00 6.000e+00 6.000e+00 6.000e+00 0.000e+00 0.000e+00 0.000e+00 6.000e+00 6.000e+00 6.000e+00 6.000e+00 6.000e+00 6.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 3.400e+00 3.640e+00 4.510e+00 4.530e+00 6.350e+00 4.720e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.738e+00 1.900e+00 2.330e+00 1.540e+00
0.000e+00 0.000e+00 7.000e+00 7.000e+00 7.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 7.000e+00 7.000e+00 7.000e+00 7.000e+00 7.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 3.720e+00 4.460e+00 4.660e+00 5.910e+00 5.500e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.711e+00 1.940e+00 2.280e+00 1.700e+00
0.000e+00 0.000e+00 8.000e+00 8.000e+00 8.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 8.000e+00 8.000e+00 8.000e+00 8.000e+00 8.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 3.930e+00 4.530e+00 4.840e+00 6.160e+00 4.670e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.481e+00 1.880e+00 2.320e+00 1.450e+00
0.000e+00 0.000e+00 0.000e+00 9.000e+00 9.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 9.000e+00 9.000e+00 9.000e+00 9.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 4.390e+00 4.910e+00 6.040e+00 5.250e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.980e+00 2.280e+00 1.530e+00
0.000e+00 0.000e+00 0.000e+00 1.000e+01 1.000e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.000e+01 1.000e+01 1.000e+01 1.000e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 4.440e+00 4.940e+00 6.070e+00 5.600e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.860e+00 2.250e+00 1.630e+00
0.000e+00 0.000e+00 0.000e+00 1.100e+01 1.100e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.100e+01 1.100e+01 1.100e+01 1.100e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 4.533e+00 4.890e+00 6.270e+00 4.960e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.880e+00 2.290e+00 1.530e+00
0.000e+00 0.000e+00 0.000e+00 1.200e+01 1.200e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.200e+01 1.200e+01 1.200e+01 1.200e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 4.405e+00 4.920e+00 6.470e+00 5.050e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.890e+00 2.330e+00 1.540e+00
0.000e+00 0.000e+00 0.000e+00 1.300e+01 1.300e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.300e+01 1.300e+01 1.300e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 4.980e+00 6.210e+00 5.550e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.880e+00 2.290e+00 1.650e+00
0.000e+00 0.000e+00 0.000e+00 1.400e+01 1.400e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.400e+01 1.400e+01 1.400e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 4.570e+00 6.530e+00 5.880e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.710e+00 2.390e+00 1.750e+00
0.000e+00 0.000e+00 0.000e+00 1.500e+01 1.500e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.500e+01 1.500e+01 1.500e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 4.630e+00 6.610e+00 5.340e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.740e+00 2.400e+00 1.610e+00
0.000e+00 0.000e+00 0.000e+00 1.600e+01 1.600e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.600e+01 1.600e+01 1.600e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 4.570e+00 6.670e+00 5.840e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.720e+00 2.420e+00 1.720e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.700e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.700e+01 1.700e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.530e+00 5.870e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.320e+00 1.650e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.800e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.800e+01 1.800e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.470e+00 5.530e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.310e+00 1.560e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.900e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.900e+01 1.900e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.690e+00 5.780e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.360e+00 1.610e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.000e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.000e+01 2.000e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.730e+00 6.020e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.390e+00 1.660e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.100e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.100e+01 2.100e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.370e+00 6.200e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.280e+00 1.750e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.200e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.200e+01 2.200e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.490e+00 5.920e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.290e+00 1.670e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.300e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.300e+01 2.300e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.650e+00 6.040e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.370e+00 1.640e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.400e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.400e+01 2.400e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.680e+00 6.190e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.400e+00 1.680e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.500e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.500e+01 2.500e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.760e+00 5.880e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.350e+00 1.650e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.600e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.600e+01 2.600e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.550e+00 6.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.240e+00 1.650e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.700e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.700e+01 2.700e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.640e+00 6.270e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.260e+00 1.780e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.800e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.800e+01 2.800e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.790e+00 6.420e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.270e+00 1.830e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.900e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.900e+01 2.900e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.790e+00 6.070e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.320e+00 1.760e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 3.000e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 3.000e+01 3.000e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.950e+00 6.280e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 2.370e+00 1.800e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 3.100e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 3.100e+01 3.100e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.880e+00 6.410e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.920e+00 1.810e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 3.200e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 3.200e+01 3.200e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.100e+00 6.700e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 1.960e+00 1.900e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 3.300e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.010e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 3.400e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.230e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 3.500e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.340e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 3.600e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.880e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 3.700e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.040e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 3.800e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.170e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 3.900e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.300e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 4.000e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.140e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 4.100e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.290e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 4.200e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.350e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 4.300e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.720e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 4.400e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.780e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 4.500e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.920e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 4.600e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.020e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 4.700e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.930e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 4.800e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.100e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 4.900e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.130e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.000e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.030e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.100e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.140e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.200e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.240e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.300e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.320e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.400e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.260e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.500e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.320e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.600e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.400e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.700e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.510e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.800e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.580e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.900e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.690e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.000e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.760e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.100e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.770e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.200e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.860e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.300e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 5.920e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00
0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.400e+01 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 6.050e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00 0.000e+00


==> Data/patch_per_tb_opt.dat <==
fe base_2d opt_2d base_3d opt_3d
4 4.654 4.907 2.416 2.605 
3 4.556 5.215 2.448 2.567 
2 3.776 6.756 2.114 2.752 
1 1.248 6.416 0.5755 1.898


==> Data/rf_l1.dat <==
f_I f_P SV_I SV_P SI_I SI_P
0.09 1.899

==> Data/roofline.dat <==
pro_3d_I pro_3d_P res_3d_I res_3d_P Ax_3d_I Ax_3d_P fused_3d_mul_I fused_3d_mul_P
1.710e+00 7.630e-01 1.630e+00 8.250e-01 1.410e+01 1.312e+00 1.635e+01 3.481e+00
1.810e+00 1.187e+00 2.040e+00 1.312e+00 1.340e+01 1.328e+00 1.692e+01 4.282e+00
1.950e+00 1.518e+00 2.330e+00 1.617e+00 1.267e+01 2.022e+00 2.221e+01 5.299e+00
2.110e+00 1.747e+00 2.640e+00 2.100e+00 1.323e+01 2.207e+00 2.476e+01 6.336e+00
2.350e+00 1.940e+00 2.990e+00 2.259e+00 1.407e+01 1.916e+00 2.886e+01 6.316e+00
2.600e+00 2.110e+00 3.350e+00 2.359e+00 1.496e+01 1.707e+00 3.308e+01 6.382e+00
2.850e+00 1.630e+00 3.700e+00 1.950e+00 1.586e+01 1.905e+00 3.750e+01 5.281e+00


==> Data/roofline_shmem.dat <==
fe bound cf cf_s bound_s
1 2.11789 1.412 2.681 4.23578 
2 2.66122 1.838 3.481 5.32244 
3 2.9993 2.429 4.282 5.9986  
4 3.22726 2.848 5.299 6.45452 
5 3.38903 3.258 6.336 6.77806 
6 3.50895 3.310 6.316 7.0179  
7 3.60108 3.191 6.382 7.20216 
8 3.67394 2.53 5.281 7.34788

==> Data/sep_fused.dat <==
fe sep fused
1 2.815 2.946
2 2.605 2.752
3 1.878 1.987
4 1.601 1.674
5 1.558 1.619
6 1.445 1.485
7 1.141 1.166
8 0.92 0.94

==> Data/throughput.dat <==
dofs_1_3d dofs_3_3d dofs_5_3d dofs_7_3d perf_1_3d_d perf_3_3d_d perf_5_3d_d perf_7_3d_d perf_1_3d perf_3_3d perf_5_3d perf_7_3d
% 7.290e+02 2.197e+03 9.261e+03 2.439e+04 2.985e-04 1.945e-03 5.663e-03 7.874e-03 1.842e-04 1.229e-03 4.541e-03 8.693e-03
% 4.913e+03 1.562e+04 6.892e+04 1.852e+05 1.219e-03 6.329e-03 2.336e-02 3.057e-02 7.594e-04 4.164e-03 1.952e-02 3.578e-02
% 3.594e+04 1.176e+05 5.314e+05 1.443e+06 6.234e-03 3.495e-02 6.734e-02 7.153e-02 4.157e-03 2.626e-02 8.044e-02 1.077e-01
2.746e+05 9.127e+05 4.173e+06 1.139e+07 2.384e-02 8.090e-02 1.137e-01 9.067e-02 2.136e-02 9.756e-02 1.622e-01 1.498e-01
2.147e+06 7.189e+06 3.308e+07 9.052e+07 3.608e-02 1.109e-01 1.241e-01 1.239e-01 4.546e-02 1.619e-01 2.056e-01 2.187e-01
1.697e+07 5.707e+07 2.634e+08 7.217e+08 3.946e-02 1.153e-01 1.239e-01 1.224e-01 5.154e-02 1.839e-01 2.125e-01 2.169e-01
1.350e+08 4.548e+08 0.000e+00 0.000e+00 3.983e-02 1.154e-01 0.000e+00 0.000e+00 5.657e-02 1.882e-01 0.000e+00 0.000e+00

==> Data/tp_element.dat <==
fe_2d fe_3d y_opt2d y_base2d y_opt3d y_base3d
1 1 4.495e+09 4.500e+09 1.121e+09 1.121e+09
2 2 4.291e+09 3.344e+09 1.275e+09 8.732e+08
3 3 2.814e+09 1.039e+09 1.339e+09 7.173e+07
4 4 2.540e+09 3.970e+08 1.363e+09 2.203e+07
5 5 2.335e+09 1.501e+08 1.347e+09 7.896e+06
6 6 2.280e+09 1.098e+08 1.171e+09 3.523e+06
7 7 1.847e+09 7.369e+07 1.001e+09 1.479e+06
8 8 1.431e+09 5.417e+07 6.599e+08 5.829e+05
9 0 1.335e+09 4.203e+07 0 0
10 0 1.274e+09 3.243e+07 0 0
